How do the successive buckling events affect a galaxy bar and stellar disk? Potential Observable Signatures For Spotting the Buckling Action -- I

Until now, observations have caught up only a handful of galaxies in ongoing buckling action. Interestingly, N-body simulations over the past several decades show that almost every bar buckles or vertically thickens as soon as it reaches its peak strength during its evolution and leads to box$/$ peanut$/$ x (BPX) shapes. In order to understand the effect of multiple buckling events on the observable properties of galactic bar and disk, we perform an N-body simulation of a Milky Way-type disk. The axisymmetric galaxy disk forms a bar within a Gyr of its evolution and the bar undergoes two successive buckling events. We report that the time spans of these two buckling events are 220 Myr and 1 Gyr which have almost similar strengths of the bending modes. As a result of these two buckling events, the sizes of BPX shapes are around 5.8 kpc and 8.6 kpc which are around two-thirds of the bar length at the end of each buckling event. We find that the first buckling occurs at a smaller scale (radius less than 3 kpc) with a shorter time span affecting the larger length scales of the disk which is quantified in terms of changes in $m$ =2 and $m$ = 4 Fourier modes. While the second buckling occurs at larger scales (radius of around 6 kpc) affecting the inner disk the most. Finally, we provide observable kinematic signatures (for example quadrupolar patterns of the line-of-sight velocities) which can potentially differentiate the successive buckling events.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
